Canonical Representations of k-Safety Hyperproperties

Hyperproperties elevate the traditional view of trace properties form sets of traces to sets of sets of traces and provide a formalism for expressing information-flow policies. For trace properties, algorithms for verification, monitoring, and synthesis are typically based on a representation of the properties as omega-automata. For hyperproperties, a similar, canonical automata-theoretic representation is, so far, missing. This is a serious obstacle for the development of algorithms, because basic constructions, such as learning algorithms, cannot be applied. In this paper, we present a canonical representation for the widely used class of regular k-safety hyperproperties, which includes important polices such as noninterference. We show that a regular k-safety hyperproperty S can be represented by a finite automaton, where each word accepted by the automaton represents a violation of S. The representation provides an automata-theoretic approach to regular k-safety hyperproperties and allows us to compare regular k-safety hyperproperties, simplify them, and learn such hyperproperties. We investigate the problem of constructing automata for regular k-safety hyperproperties in general and from formulas in HyperLTL, and provide complexity bounds for the different translations. We also present a learning algorithm for regular k-safety hyperproperties based on the L* learning algorithm for deterministic finite automata.

==> tikz/3-safety-automaton.tikz <==
\begin{tikzpicture}
	\node [comp,initial] (q0) {$q_0$};
	\node [accepting, comp, right = 7em of q0](q1) {$q_{1}$};
	
	\path[->]
	(q0) edge [loop above] node [label, above] {$(a,a,a)\vee(\neg a, \neg a, \neg a)$} (q0)
	(q0) edge node [label, above] {$\neg((a, a, a)\vee$} (q1)
	(q0) edge node [label, below] {$(\neg a,\neg a, \neg a)) $} (q1)
	(q1) edge [loop above] node [label, above] {$\top$} (q1);
	
\end{tikzpicture}

==> tikz/example-automaton.tikz <==
\begin{tikzpicture}
	\node [comp,initial] (q0) {$q_0$};
	\node [accepting, comp, right = 7em of q0](q1) {$q_{1}$};
	
	\path[->]
	(q0) edge [loop above] node [label, above] {$(a,a)\vee(\neg a, \neg a)$} (q0)
	(q0) edge node [label, above] {$(\neg a, a)\vee$} (q1)
	(q0) edge node [label, below] {$(a,\neg a) $} (q1)
	(q1) edge [loop above] node [label, above] {$\top$} (q1);
	
\end{tikzpicture}
